The Convolutional Tsetlin Machine

Convolutional neural networks (CNNs) have obtained astounding successes for important pattern recognition tasks, but they suffer from high computational complexity and the lack of interpretability. The recent Tsetlin Machine (TM) attempts to address this lack by using easy-to-interpret conjunctive clauses in propositional logic to solve complex pattern recognition problems. The TM provides competitive accuracy in several benchmarks, while keeping the important property of interpretability. It further facilitates hardware-near implementation since inputs, patterns, and outputs are expressed as bits, while recognition and learning rely on straightforward bit manipulation. In this paper, we exploit the TM paradigm by introducing the Convolutional Tsetlin Machine (CTM), as an interpretable alternative to CNNs. Whereas the TM categorizes an image by employing each clause once to the whole image, the CTM uses each clause as a convolution filter. That is, a clause is evaluated multiple times, once per image patch taking part in the convolution. To make the clauses location-aware, each patch is further augmented with its coordinates within the image. The output of a convolution clause is obtained simply by ORing the outcome of evaluating the clause on each patch. In the learning phase of the TM, clauses that evaluate to 1 are contrasted against the input. For the CTM, we instead contrast against one of the patches, randomly selected among the patches that made the clause evaluate to 1. Accordingly, the standard Type I and Type II feedback of the classic TM can be employed directly, without further modification. The CTM obtains a peak test accuracy of 99.4% on MNIST, 96.31% on Kuzushiji-MNIST, 91.5% on Fashion-MNIST, and 100.0% on the 2D Noisy XOR Problem, which is competitive with results reported for simple 4-layer CNNs, BinaryConnect, Logistic Circuits and an FPGA-accelerated Binary CNN.

==> fmnist_stats_8000_10000_10.00.dat <==
0 84.35 156.77 148.26
1 86.58 161.72 131.60
2 88.08 149.29 126.25
3 88.49 150.62 136.13
4 88.81 166.36 145.84
5 88.96 158.34 142.66
6 89.45 153.89 135.63
7 89.61 151.81 140.67
8 89.89 145.48 142.15
9 90.01 143.89 137.39
10 90.18 155.62 146.75
11 90.28 161.63 141.51
12 90.24 149.98 127.05
13 90.14 139.13 137.85
14 90.34 155.66 152.61
15 90.48 143.03 129.55
16 90.70 135.34 139.74
17 90.69 146.03 123.79
18 90.47 153.94 145.34
19 90.54 147.77 141.49
20 90.34 161.50 144.54
21 90.42 149.95 123.92
22 90.64 146.94 128.27
23 90.37 145.19 137.61
24 90.74 149.36 134.03
25 90.70 140.89 131.56
26 90.51 140.86 150.03
27 90.81 149.81 146.42
28 90.58 156.22 148.07
29 90.76 147.51 128.10
30 90.86 136.89 128.41
31 90.66 150.55 130.75
32 90.71 138.41 139.44
33 90.66 139.96 127.29
34 90.72 156.41 144.89
35 90.84 150.34 144.13
36 90.79 155.37 154.85
37 90.76 153.56 128.69
38 90.81 148.45 129.61
39 90.83 144.89 127.95
40 91.11 145.82 141.52
41 90.94 144.43 124.20
42 90.85 142.56 133.70
43 90.91 140.59 139.02
44 90.94 150.56 139.80
45 90.70 141.51 128.38
46 91.05 142.84 123.82
47 90.96 131.21 123.93
48 91.01 136.15 123.28
49 90.97 138.69 122.62
50 91.08 144.46 127.50
51 90.96 141.28 135.11
52 90.78 140.59 136.51
53 90.74 138.65 130.36
54 90.91 141.29 130.67
55 90.92 142.62 121.52
56 90.93 151.49 142.36
57 90.95 138.74 132.08
58 90.90 134.14 123.15
59 90.97 138.52 128.79
60 91.02 146.71 140.24
61 91.02 143.97 136.19
62 91.10 140.57 131.73
63 91.03 132.01 131.71
64 91.02 149.70 136.45
65 91.24 160.39 140.11
66 91.04 151.97 137.79
67 91.02 154.62 140.13
68 91.05 143.65 129.12
69 91.10 158.02 128.39
70 91.15 153.62 125.72
71 91.07 136.33 130.93
72 91.13 142.84 137.34
73 90.90 160.64 133.59
74 91.18 151.60 147.16
75 91.27 145.78 123.92
76 91.25 147.24 122.84
77 91.25 139.20 129.93
78 90.87 158.10 144.83
79 91.00 146.73 137.85
80 91.28 157.13 136.38
81 91.36 139.95 138.11
82 91.02 138.50 137.06
83 91.28 138.50 138.14
84 91.00 140.93 127.40
85 90.98 140.26 138.63
86 91.11 154.08 130.11
87 91.21 137.14 144.18
88 91.22 164.11 135.57
89 91.33 147.05 135.24
90 91.17 144.60 132.81
91 91.25 144.61 139.65
92 91.13 131.55 123.73
93 91.21 134.96 118.93
94 91.16 138.82 137.70
95 91.45 149.30 138.98
96 91.20 150.73 136.35
97 90.99 147.53 128.10
98 91.05 142.15 137.95
99 91.10 149.29 123.16
100 91.21 135.69 135.29
101 91.13 139.85 136.55
102 90.90 141.71 133.25
103 91.12 145.41 137.08
104 91.28 148.61 137.28
105 91.18 143.82 124.32
106 91.13 147.68 143.49
107 91.11 135.39 130.75
108 91.18 133.20 142.05
109 91.27 146.21 126.96
110 91.10 142.91 140.06
111 91.26 142.24 136.27
112 91.34 151.82 137.96
113 91.11 151.01 129.15
114 91.11 147.16 141.86
115 91.11 154.94 138.77
116 91.14 146.20 129.24
117 91.07 137.39 138.56
118 91.21 144.29 134.07
119 91.17 148.26 133.59
120 91.27 149.52 141.20
121 91.25 151.08 136.19
122 91.03 159.56 126.17
123 91.12 138.57 131.90
124 91.19 147.08 127.09
125 90.99 159.72 142.53
126 91.09 146.82 127.14
127 91.04 138.41 128.56
128 91.09 145.13 131.47
129 91.03 134.09 122.56
130 91.12 144.95 137.65
131 91.06 141.31 116.87
132 91.23 137.03 114.33
133 91.15 129.44 135.37
134 91.04 138.58 127.42
135 91.23 139.62 144.10
136 90.99 143.20 133.77
137 91.21 141.99 132.26
138 91.22 147.29 125.76
139 91.29 141.43 131.63
140 91.11 124.13 126.47
141 91.29 138.86 133.29
142 91.07 153.13 119.02
143 91.18 135.88 133.13
144 91.26 149.96 128.49
145 91.29 133.72 128.30
146 91.28 144.45 127.89
147 91.19 147.24 130.71
148 91.10 152.26 127.63
149 91.07 132.88 141.78
150 91.26 154.27 136.15
151 91.24 145.78 123.68
152 91.12 134.95 122.21
153 91.14 134.51 126.94
154 91.19 133.78 123.23
155 91.05 140.65 138.61
156 91.28 145.53 129.41
157 91.21 145.10 136.80
158 91.00 157.27 140.70
159 91.22 151.70 135.17
160 91.13 149.41 138.73
161 91.16 142.93 135.69
162 91.20 142.18 136.33
163 91.16 150.38 131.96
164 90.94 142.48 132.60
165 91.13 142.27 145.53
166 91.19 144.81 141.88
167 91.17 143.33 124.08
168 91.31 138.80 135.62
169 91.37 143.58 123.63
170 91.50 132.86 121.51
171 91.35 133.23 141.75
172 91.35 138.90 123.10
173 91.40 142.06 132.20
174 91.37 138.88 131.53
175 91.47 141.22 124.98
176 91.41 138.16 133.36
177 91.29 134.21 116.90
178 91.27 136.06 126.35
179 91.20 148.05 128.54
180 91.19 132.39 131.22
181 90.99 147.61 133.58
182 91.24 143.65 118.42
183 91.14 133.09 138.24
184 91.26 141.81 134.71
185 91.20 133.80 141.59
186 91.22 139.29 116.53
187 91.24 142.85 135.66
188 91.15 149.13 132.86
189 91.13 137.56 138.80
190 91.21 133.74 143.98
191 91.15 132.88 126.50
192 91.08 146.70 121.73
193 91.25 135.66 123.69
194 91.25 141.58 131.73
195 91.05 145.00 131.23
196 91.00 134.44 131.43
197 91.00 145.82 122.57
198 91.02 149.88 134.71
199 91.18 141.73 132.62
200 91.23 152.53 145.19
201 91.20 162.29 133.77
202 91.13 141.95 123.55
203 91.08 156.51 131.94
204 91.05 144.65 117.12
205 91.00 148.08 130.02
206 91.06 154.21 138.24
207 91.17 159.49 135.51
208 91.12 136.76 133.31
209 91.18 141.66 119.60
210 91.26 141.58 131.20
211 91.04 130.87 132.53
212 91.03 149.64 137.69
213 91.14 135.67 134.03
214 91.23 138.36 137.17
215 91.39 143.14 136.26
216 91.08 149.95 130.57
217 91.38 151.80 138.32
218 91.27 144.39 128.24
219 90.99 143.97 130.96
220 91.11 142.83 137.45
221 91.27 137.62 129.93
222 91.25 149.61 124.13
223 91.13 142.03 134.85
224 91.30 143.56 126.36
225 91.14 134.30 138.38
226 91.14 138.33 135.27
227 91.18 145.43 129.25
228 91.05 149.49 140.95
229 91.06 149.74 123.89
230 91.07 146.19 128.43
231 91.10 146.25 135.24
232 91.18 145.57 117.44
233 91.28 137.82 122.74
234 91.12 151.54 132.71
235 91.15 141.23 126.46
236 90.88 139.21 125.52
237 91.04 132.62 132.90
238 91.28 133.85 133.68
239 91.15 140.53 143.26
240 91.11 128.24 141.15
241 91.10 144.24 152.90
242 91.05 162.17 150.88
243 91.21 166.63 159.39
244 91.03 167.29 156.61
245 91.18 162.38 156.58
246 91.15 163.18 155.12
247 91.26 166.67 147.58
248 91.50 169.24 155.18
249 91.10 164.99 151.12


==> kmnist_stats_8000_10000_10.00.dat <==
0 86.19 41.76 26.28
1 90.14 40.64 26.47
2 91.79 40.39 26.31
3 92.73 40.41 26.42
4 93.27 40.47 26.50
5 93.42 40.49 26.61
6 93.73 40.35 26.54
7 94.12 40.33 26.54
8 94.10 40.42 26.46
9 94.37 40.50 26.45
10 94.70 40.45 26.62
11 94.63 40.41 26.50
12 94.81 40.38 26.58
13 94.90 40.48 26.63
14 95.12 40.42 26.48
15 95.06 40.46 26.56
16 95.10 40.35 26.47
17 95.23 40.35 26.46
18 95.17 40.35 26.49
19 95.20 40.42 26.42
20 95.31 40.38 26.67
21 95.41 40.40 26.62
22 95.24 40.36 26.68
23 95.44 40.55 26.61
24 95.41 40.47 26.56
25 95.35 40.75 26.50
26 95.48 40.42 26.65
27 95.49 40.60 26.55
28 95.62 40.54 26.55
29 95.44 40.86 26.53
30 95.46 40.41 26.54
31 95.52 40.50 26.50
32 95.35 40.43 26.64
33 95.53 40.85 26.51
34 95.70 40.36 26.62
35 95.66 40.48 26.60
36 95.68 40.38 26.46
37 95.86 40.39 26.59
38 95.72 40.48 26.51
39 95.90 40.60 26.54
40 95.90 40.75 26.55
41 95.84 40.65 26.49
42 95.98 40.34 26.50
43 95.71 40.50 26.53
44 95.77 40.45 26.60
45 95.69 40.59 26.49
46 95.67 40.34 26.57
47 95.72 40.76 26.57
48 95.70 40.62 26.59
49 95.69 40.72 26.54
50 95.64 40.64 26.65
51 95.61 40.52 26.69
52 95.84 40.65 26.51
53 95.84 40.49 26.57
54 95.77 40.38 26.54
55 95.88 40.39 26.59
56 95.97 40.56 26.56
57 95.99 40.51 26.54
58 96.13 40.50 26.53
59 96.13 40.53 26.56
60 96.09 40.42 26.52
61 96.11 40.50 26.51
62 96.12 40.41 26.61
63 96.19 40.44 26.64
64 96.12 40.42 26.53
65 96.09 40.60 26.56
66 95.94 40.42 26.56
67 95.94 40.34 26.46
68 95.81 40.43 26.56
69 95.87 40.36 26.53
70 95.87 40.37 26.47
71 95.73 40.44 26.63
72 95.82 40.35 26.52
73 95.76 40.32 26.63
74 95.75 40.71 26.66
75 95.79 40.57 26.59
76 95.76 40.63 26.50
77 95.73 40.33 26.52
78 95.81 40.59 26.58
79 95.79 40.41 26.54
80 95.88 40.37 26.48
81 95.95 40.42 26.64
82 95.90 40.43 26.48
83 95.89 40.44 26.59
84 96.04 40.36 26.52
85 96.03 40.40 26.59
86 96.04 40.39 26.61
87 96.11 40.48 26.54
88 96.10 40.42 26.54
89 96.14 40.42 26.48
90 96.24 40.43 26.51
91 96.22 40.42 26.57
92 96.35 40.46 26.53
93 96.08 40.75 26.62
94 96.09 40.50 26.64
95 96.13 40.55 26.49
96 96.13 40.74 26.54
97 96.20 40.46 26.50
98 96.21 40.35 26.54
99 96.14 40.37 26.57
100 96.14 40.48 26.51
101 96.08 40.39 26.56
102 96.08 40.47 26.52
103 96.08 40.52 26.72
104 96.08 40.69 26.54
105 96.09 40.47 26.54
106 96.03 40.43 26.52
107 96.04 40.62 26.56
108 96.07 40.79 26.58
109 96.13 40.69 26.57
110 96.09 40.68 26.52
111 96.10 40.42 26.42
112 96.17 40.41 26.45
113 96.08 40.67 26.54
114 96.10 40.44 26.49
115 96.02 40.49 26.55
116 95.94 40.38 26.56
117 95.98 40.58 26.53
118 95.97 40.31 26.62
119 96.05 40.35 26.51
120 95.94 40.34 26.56
121 95.93 40.28 26.60
122 95.93 40.49 26.49
123 95.86 40.32 26.57
124 95.91 40.35 26.46
125 95.97 40.35 26.58
126 95.93 40.39 26.50
127 95.82 40.41 26.54
128 96.04 40.65 26.51
129 95.93 40.34 26.47
130 95.93 40.62 26.54
131 95.85 40.70 26.56
132 95.92 40.65 26.53
133 95.94 40.34 26.50
134 96.00 40.47 26.58
135 96.02 40.43 26.55
136 95.90 40.40 26.59
137 96.00 40.42 26.55
138 96.07 40.44 26.60
139 96.09 40.36 26.52
140 96.10 40.38 26.59
141 96.00 40.48 26.59
142 96.10 40.44 26.48
143 96.00 40.42 26.53
144 96.09 40.36 26.55
145 96.11 40.38 26.56
146 96.11 40.42 26.58
147 96.17 40.60 26.64
148 96.23 40.41 26.59
149 96.15 40.59 26.57
150 96.21 40.35 26.51
151 96.04 40.71 26.52
152 96.09 40.47 26.47
153 96.10 40.36 26.59
154 96.09 40.57 26.65
155 96.13 40.39 26.64
156 96.16 40.59 26.52
157 96.16 40.45 26.57
158 96.21 40.38 26.63
159 96.18 40.60 26.81
160 96.21 40.51 26.79
161 96.26 40.40 26.59
162 96.30 40.41 26.52
163 96.24 40.49 26.54
164 96.24 40.35 26.48
165 96.15 40.37 26.46
166 96.25 40.45 26.50
167 96.13 40.45 26.46
168 96.26 40.42 26.73
169 96.31 40.49 26.50
170 96.18 40.42 26.45
171 96.26 40.64 26.59
172 96.22 40.39 26.62
173 96.19 40.71 26.56
174 96.16 40.53 26.54
175 96.14 40.73 26.62
176 96.20 40.51 26.58
177 96.14 40.44 26.50
178 96.23 40.52 26.43
179 96.20 40.50 26.63
180 96.20 40.44 26.55
181 96.14 40.39 26.56
182 96.20 40.40 26.54
183 96.08 40.44 26.59
184 96.14 40.49 26.64
185 96.09 40.53 26.52
186 96.06 40.39 26.59
187 96.02 40.59 26.54
188 96.13 40.48 26.53
189 96.06 40.36 26.49
190 96.17 40.38 26.59
191 96.01 40.42 26.57
192 96.00 40.38 26.67
193 96.07 40.39 26.57
194 96.03 40.53 26.53
195 96.06 40.61 26.62
196 96.03 40.87 26.58
197 95.91 40.54 26.52
198 95.96 40.83 26.83
199 95.90 40.72 26.47
200 96.00 40.49 26.49
201 96.04 40.29 26.55
202 96.01 40.39 26.54
203 95.97 40.36 26.47
204 95.93 40.47 26.59
205 95.98 40.49 26.52
206 96.00 40.42 26.60
207 96.01 40.40 26.62
208 95.96 40.44 26.53
209 95.95 40.82 26.48
210 95.96 40.42 26.50
211 95.94 40.48 26.48
212 95.90 40.42 26.50
213 95.93 40.34 26.45
214 96.02 40.57 26.59
215 95.94 40.45 26.49
216 95.94 40.34 26.62
217 95.97 40.66 26.53
218 95.99 41.03 26.52
219 96.04 40.58 26.48
220 96.00 40.48 26.43
221 96.01 40.34 26.55
222 95.93 40.41 26.50
223 95.98 40.38 26.52
224 96.03 40.42 26.54
225 96.13 40.47 26.52
226 96.07 40.42 26.47
227 96.05 40.88 26.60
228 96.10 40.72 26.72
229 96.06 40.44 26.54
230 96.05 40.48 26.63
231 96.09 40.40 26.66
232 96.08 40.59 26.50
233 96.18 40.46 26.45
234 96.08 40.59 26.46
235 96.11 40.52 26.50
236 96.16 40.47 26.64
237 96.08 40.41 26.55
238 96.03 40.41 26.74
239 96.01 40.52 26.54
240 96.07 40.37 26.59
241 96.03 40.44 26.85
242 95.97 40.57 26.58
243 96.06 40.54 26.59
244 96.06 40.68 26.74
245 96.08 40.41 26.48
246 96.02 40.51 26.60
247 96.13 40.87 26.53
248 96.08 40.52 26.44
249 96.10 40.46 26.54


==> mnist_stats_8000_10000_5.00.dat <==
0 98.00 40.21 26.16
1 98.50 39.64 26.27
2 98.70 39.48 26.23
3 98.86 39.46 26.31
4 98.86 39.46 26.25
5 98.85 39.31 26.12
6 98.91 39.42 26.14
7 98.98 39.39 26.32
8 99.03 39.33 26.21
9 99.03 39.44 26.25
10 99.06 39.42 26.21
11 99.07 39.32 26.19
12 99.06 39.29 26.14
13 99.08 39.56 26.02
14 99.05 39.55 26.45
15 99.10 39.54 26.22
16 99.11 39.37 26.30
17 99.21 39.23 26.08
18 99.16 39.22 26.13
19 99.17 39.21 26.02
20 99.18 39.24 26.02
21 99.15 39.22 26.13
22 99.16 39.19 26.05
23 99.12 39.23 26.17
24 99.14 39.36 26.12
25 99.16 39.40 26.00
26 99.16 39.14 26.16
27 99.16 39.47 26.24
28 99.19 39.18 26.00
29 99.20 39.35 26.01
30 99.17 39.21 26.02
31 99.24 39.41 25.95
32 99.21 39.41 26.07
33 99.23 39.06 25.96
34 99.27 39.38 25.95
35 99.23 39.10 26.10
36 99.25 39.03 26.08
37 99.27 39.06 26.01
38 99.24 39.30 26.04
39 99.25 39.36 25.96
40 99.23 39.16 25.96
41 99.25 39.10 25.96
42 99.21 39.10 25.89
43 99.20 39.12 26.00
44 99.22 39.18 26.03
45 99.20 39.15 25.87
46 99.25 39.11 25.93
47 99.24 39.06 25.94
48 99.26 39.03 26.12
49 99.22 39.14 26.01
50 99.26 39.03 25.95
51 99.26 39.03 25.97
52 99.27 39.11 25.92
53 99.26 39.35 25.99
54 99.26 39.12 25.95
55 99.26 39.20 25.89
56 99.30 39.06 25.99
57 99.26 39.37 25.97
58 99.24 39.14 25.94
59 99.29 39.31 25.94
60 99.20 39.24 26.08
61 99.25 39.07 25.98
62 99.26 39.14 26.02
63 99.25 39.33 25.94
64 99.27 39.14 25.94
65 99.30 39.11 25.99
66 99.26 39.18 25.93
67 99.27 39.13 25.99
68 99.23 39.06 25.92
69 99.33 39.06 25.96
70 99.26 39.04 25.92
71 99.28 39.10 25.88
72 99.31 39.02 25.96
73 99.27 39.18 25.82
74 99.33 39.32 25.87
75 99.29 39.42 25.98
76 99.28 39.33 26.24
77 99.31 39.02 25.91
78 99.28 39.14 25.97
79 99.27 39.10 26.00
80 99.28 39.08 26.10
81 99.30 39.08 25.87
82 99.31 39.01 25.85
83 99.30 39.02 26.14
84 99.31 39.08 25.88
85 99.35 39.16 26.05
86 99.34 39.04 26.01
87 99.36 39.05 25.89
88 99.32 39.03 25.97
89 99.30 39.06 25.88
90 99.32 39.13 25.90
91 99.31 39.06 26.03
92 99.30 38.98 25.93
93 99.28 39.02 25.75
94 99.30 38.93 25.86
95 99.34 38.99 25.92
96 99.32 39.09 25.98
97 99.28 39.08 25.96
98 99.29 39.00 25.84
99 99.28 39.10 25.94
100 99.29 39.07 26.03
101 99.31 39.14 25.84
102 99.32 39.01 25.96
103 99.30 39.14 25.88
104 99.28 39.15 25.86
105 99.27 39.13 25.92
106 99.36 39.09 25.95
107 99.38 38.96 26.08
108 99.28 39.05 25.89
109 99.34 39.03 25.97
110 99.31 38.98 25.88
111 99.32 39.07 25.89
112 99.30 38.99 26.00
113 99.32 39.12 25.98
114 99.26 39.17 25.95
115 99.29 39.03 26.09
116 99.28 39.12 25.93
117 99.30 39.08 26.00
118 99.31 38.87 26.00
119 99.28 39.01 25.94
120 99.33 39.00 26.01
121 99.32 39.01 25.91
122 99.33 38.99 25.81
123 99.36 39.01 25.99
124 99.36 39.01 26.00
125 99.34 39.20 25.96
126 99.32 39.09 25.93
127 99.36 38.95 26.02
128 99.34 39.05 26.09
129 99.35 39.13 25.87
130 99.34 39.30 26.07
131 99.33 39.12 25.87
132 99.29 39.03 26.03
133 99.32 39.07 25.94
134 99.29 39.03 25.96
135 99.31 39.09 26.02
136 99.33 39.28 25.85
137 99.34 39.16 25.77
138 99.32 39.10 25.92
139 99.35 39.11 26.01
140 99.31 38.97 25.99
141 99.36 39.18 26.02
142 99.35 38.99 25.88
143 99.37 39.00 25.82
144 99.38 38.96 25.89
145 99.34 39.02 26.11
146 99.34 38.95 25.80
147 99.30 38.94 25.93
148 99.31 38.99 25.92
149 99.37 38.94 25.99
150 99.30 38.89 25.97
151 99.34 38.88 25.93
152 99.34 39.02 25.85
153 99.34 38.95 25.86
154 99.34 39.00 25.90
155 99.35 38.94 25.85
156 99.33 39.03 26.07
157 99.32 39.34 25.97
158 99.37 39.18 25.90
159 99.33 39.12 25.91
160 99.29 39.18 25.89
161 99.31 38.92 25.91
162 99.35 38.98 25.91
163 99.33 38.94 25.92
164 99.29 38.97 25.84
165 99.29 38.99 26.05
166 99.33 38.91 25.92
167 99.32 39.00 25.78
168 99.32 38.92 25.80
169 99.33 38.98 25.90
170 99.32 38.92 25.82
171 99.34 39.10 25.99
172 99.31 39.02 25.98
173 99.33 38.97 25.88
174 99.34 39.63 26.01
175 99.30 39.15 25.89
176 99.28 39.17 25.90
177 99.30 38.99 25.83
178 99.29 39.23 26.05
179 99.29 38.94 25.89
180 99.35 39.33 25.79
181 99.35 39.27 25.88
182 99.31 39.01 26.06
183 99.32 38.96 25.82
184 99.34 38.93 25.89
185 99.33 38.93 25.85
186 99.30 38.99 25.88
187 99.31 38.96 25.93
188 99.32 39.07 26.13
189 99.33 39.03 25.85
190 99.36 38.94 25.87
191 99.35 39.04 25.81
192 99.35 39.33 25.89
193 99.37 39.16 25.95
194 99.33 38.98 25.95
195 99.32 38.97 25.96
196 99.34 39.11 25.84
197 99.35 38.92 25.92
198 99.39 39.01 25.92
199 99.38 38.96 25.91
200 99.35 38.89 25.92
201 99.34 38.94 25.85
202 99.34 39.04 25.87
203 99.34 39.00 25.91
204 99.35 38.92 25.83
205 99.32 38.89 25.78
206 99.35 38.95 25.96
207 99.34 38.94 25.88
208 99.33 39.01 26.01
209 99.31 39.27 25.98
210 99.32 39.18 25.98
211 99.34 38.87 25.86
212 99.30 38.93 25.78
213 99.33 38.99 25.74
214 99.33 38.96 25.78
215 99.33 39.10 25.87
216 99.28 38.99 25.88
217 99.28 39.14 25.74
218 99.30 38.98 25.78
219 99.33 38.92 25.90
220 99.31 39.09 25.88
221 99.34 38.95 25.84
222 99.30 39.12 25.87
223 99.33 39.08 25.89
224 99.32 38.96 25.84
225 99.32 39.30 25.99
226 99.33 39.11 25.84
227 99.33 38.98 25.87
228 99.30 38.96 25.96
229 99.33 39.11 25.80
230 99.32 39.09 25.90
231 99.34 38.99 25.90
232 99.36 39.00 25.68
233 99.38 39.07 25.87
234 99.40 38.95 25.94
235 99.40 39.17 25.89
236 99.38 39.22 25.88
237 99.40 39.00 25.80
238 99.39 38.99 26.27
239 99.37 39.04 25.99
240 99.34 38.99 25.88
241 99.34 38.92 25.88
242 99.36 38.92 25.87
243 99.30 38.88 25.92
244 99.34 39.00 26.00
245 99.34 39.02 25.99
246 99.34 39.00 26.02
247 99.35 38.93 25.94
248 99.36 38.98 25.97
249 99.34 39.18 25.95

